4U 1538-52 in a Heartbeat: Broadband X-ray Spectral Properties from XMM-Newton and NuSTAR

Galactic high-mass X-ray binaries (HMXBs) are important systems for studying accretion mechanisms onto compact objects and for investigating the complex stellar winds of massive stars. In particular, HMXBs hosting a neutron star allow us to reveal the structure of the accreted material in X-ray pulsars and consequently to investigate how matter behaves under extreme conditions of pressure and density. These are major scientific goals for XRISM and NewAthena. Here we report on the first out-of-eclipse XMM-Newton observation of the HMXB 4U 1538-52, complemented by NuSTAR coverage. Our campaign aimed to investigate stellar-wind variability and continuum changes with high-resolution spectroscopy at a critical orbital phase: when the neutron star is in inferior conjunction. Thanks to simultaneous observations covering both soft and hard X-rays, we obtain the most detailed X-ray view of the accreted material in 4U 1538-52 to date. In particular, we perform time-resolved spectroscopy down to the pulse period of the neutron star to highlight wind clumping properties and accretion structures. In this dataset, we observe a bright flare reaching $\sim$10$^{37}\,\rm{erg\,s^{-1}}$ probably induced by the accretion of a $10^{20}\,\rm{g}$ clump, followed by a luminosity dip forming a heartbeat-like episode. This event is followed by three local absorption peaks with local variability of the order of the pulse period, and a gradual hardening of the underlying spectrum throughout the observation. This could indicate the presence of both small-scale and large-scale overdense structures in the vicinity of the neutron star, which can be attributed to clumps and filamentary structures embedded in the accretion wake. These observational evidences are further supported and reproduced by 3D hydrodynamic simulations.

==> readme.txt <==
%-----------------------------------------------------------------------
% AA LaTeX class for Astronomy & Astrophysics						 9.4
%
%                                                 (c) EDP Sciences, 2026
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------

Documentation:
https://www.aanda.org/for-authors/latex-issues/texnical-background-information

The following are part of the AA macro package, compressed into a single
archive: macro-latex-aa.zip

- macros directory
- aa_example.zip: Example of an article (LaTeX source)
- aa_example.pdf: Example of an article (PDF output)
- readme.txt: this file


%---------------------------------------------------------------------
%														     Changelog 
%---------------------------------------------------------------------

9.4 March 2026
- Introduction of the [corrauth] command to automatically put
the corresponding author address as footnote
- [email] command is reserved to extraction and will be ignored
during the PDF compilation

9.3 October 2025
- Behaviour of the [longauth] command is modified to shift the whole
author list and affiliations after references.

9.2 September 2024
- Fix affilation overflow with clearpage (when using longauth)
- Fix hyperlinks
- Flat pagination 
- Remove line numbering style
- Remove legacy orcid macro
- Add grffile style to manage complex strings for figure names
